Learning Low-Complexity Autoregressive Models via Proximal Alternating Minimization

We consider the estimation of the state transition matrix in vector autoregressive models, when time sequence data is limited but nonsequence steady-state data is abundant. To leverage both sources of data, we formulate the least squares minimization problem regularized by a Lyapunov penalty. We impose cardinality or rank constraints to reduce the complexity of the autoregressive model. We solve the resulting nonconvex, nonsmooth problem by using the proximal alternating linearization method (PALM). We show that PALM is globally convergent to a critical point and that the estimation error monotonically decreases. Furthermore, we obtain explicit formulas for the proximal operators to facilitate the implementation of PALM. We demonstrate the effectiveness of the developed method on synthetic and real-world data. Our experiments show that PALM outperforms the gradient projection method in both computational efficiency and solution quality.

==> Compleib_cos_score_4.txt <==
     index  name      size            PALMcard              PALML1              ProjL1
         1   EB3         5           6.11e-001           5.50e-001           5.45e-001
         2   EB3         5           4.49e-001           5.40e-001           4.47e-001
         3   EB3         5           8.76e-001           6.27e-001           5.77e-001
         4   EB3         4           6.50e-001           6.22e-001           6.63e-001
         5   EB3         4           3.60e-001           3.63e-001           3.62e-001
         6   EB3         7           7.13e-001           6.51e-001           6.25e-001
         7   EB3         9           5.99e-001           5.77e-001           4.48e-001
         8   EB3         9           6.31e-001           6.53e-001           5.95e-001
         9   EB3        10           4.83e-001           4.66e-001           3.61e-001
        10   EB3         5           8.31e-001           8.19e-001           7.13e-001
        11   EB3         4           9.25e-001           5.17e-001           2.55e-001
        12   EB3        28           9.42e-001           9.44e-001           1.56e-001
        13   EB3        40           8.95e-001           8.94e-001           1.15e-001
        14   EB3         4           8.31e-001           5.87e-001           3.43e-001
        15   EB3         4           9.37e-001           8.09e-001           7.52e-001
        16   EB3         4           3.63e-001           2.02e-001           2.69e-001
        17   EB3        10           8.01e-001           8.03e-001           2.89e-001
        18   EB3         4           7.41e-001           6.41e-001           6.64e-001
        19   EB3         4           9.11e-001           8.81e-001           9.00e-001
        20   EB3         8           8.66e-001           8.51e-001           2.36e-001
        21   EB3         8           9.74e-001           9.68e-001           5.81e-001
        22   EB3         8           9.68e-001           9.49e-001           7.07e-001
        23   EB3        20           9.41e-001           9.42e-001           1.32e-001
        24   EB3        20           9.55e-001           9.49e-001           1.24e-001
        25   EB3         4           7.60e-001           5.61e-001           6.79e-001
        26   EB3         4           7.44e-001           7.57e-001           7.41e-001
        27   EB3         8           4.04e-001           4.64e-001           4.99e-001
        28   EB3         8           6.98e-001           6.67e-001           6.09e-001
        29   EB3         3           7.58e-001           7.61e-001           7.61e-001
        30   EB3         6           8.49e-001           7.90e-001           5.26e-001
        31   EB3         6           7.18e-001           6.34e-001           4.92e-001
        32   EB3         4           6.49e-001           6.52e-001           6.42e-001
        33   EB3        10           8.82e-001           7.53e-001           6.94e-001
        34   EB3        12           5.93e-001           5.84e-001           4.99e-001
        35   EB3        10           8.49e-001           8.42e-001           3.31e-001
        36   EB3        10           7.40e-001           7.40e-001           1.97e-001
        37   EB3        10           8.32e-001           8.39e-001           1.87e-001
        38   EB3        10           8.50e-001           8.25e-001           6.58e-001
        39   EB3        10           9.02e-001           8.70e-001           7.30e-001
        40   EB3        10           9.55e-001           9.56e-001           6.85e-001


==> Compleib_normalized_err_4.txt <==
     index  name      size            PALMcard              PALML1              ProjL1
         1   EB3         5           8.49e-001           8.57e-001           8.46e-001
         2   EB3         5           9.62e-001           1.02e+000           9.04e-001
         3   EB3         5           5.20e-001           8.66e-001           8.75e-001
         4   EB3         4           7.90e-001           7.96e-001           7.69e-001
         5   EB3         4           1.18e+000           1.55e+000           1.34e+000
         6   EB3         7           6.88e-001           7.78e-001           7.86e-001
         7   EB3         9           8.02e-001           8.45e-001           1.05e+000
         8   EB3         9           7.85e-001           7.59e-001           8.54e-001
         9   EB3        10           8.78e-001           9.69e-001           1.35e+000
        10   EB3         5           5.06e-001           5.09e-001           6.58e-001
        11   EB3         4           3.68e-001           8.42e-001           9.96e-001
        12   EB3        28           3.02e-001           2.96e-001           5.94e+000
        13   EB3        40           4.10e-001           4.10e-001           6.56e+000
        14   EB3         4           6.45e-001           9.35e-001           1.20e+000
        15   EB3         4           4.70e-001           6.04e-001           5.89e-001
        16   EB3         4           9.84e-001           1.62e+000           1.53e+000
        17   EB3        10           6.10e-001           6.07e-001           1.65e+000
        18   EB3         4           8.25e-001           9.43e-001           8.54e-001
        19   EB3         4           4.34e-001           5.28e-001           4.95e-001
        20   EB3         8           4.69e-001           5.33e-001           1.91e+000
        21   EB3         8           2.24e-001           3.03e-001           1.39e+000
        22   EB3         8           2.29e-001           3.59e-001           9.17e-001
        23   EB3        20           3.00e-001           2.98e-001           6.66e+000
        24   EB3        20           2.60e-001           2.67e-001           1.12e+001
        25   EB3         4           6.88e-001           8.27e-001           7.43e-001
        26   EB3         4           6.71e-001           6.56e-001           6.50e-001
        27   EB3         8           9.39e-001           1.02e+000           1.10e+000
        28   EB3         8           6.94e-001           7.39e-001           8.56e-001
        29   EB3         3           5.96e-001           6.56e-001           6.56e-001
        30   EB3         6           5.09e-001           5.83e-001           9.12e-001
        31   EB3         6           6.79e-001           7.75e-001           9.51e-001
        32   EB3         4           7.40e-001           9.87e-001           8.17e-001
        33   EB3        10           4.09e-001           7.87e-001           4.95e+000
        34   EB3        12           7.91e-001           8.12e-001           9.39e-001
        35   EB3        10           4.83e-001           4.92e-001           1.75e+000
        36   EB3        10           6.28e-001           6.30e-001           2.88e+000
        37   EB3        10           4.48e-001           4.46e-001           8.94e+000
        38   EB3        10           5.19e-001           5.48e-001           8.95e-001
        39   EB3        10           4.14e-001           4.95e-001           6.63e-001
        40   EB3        10           2.96e-001           3.05e-001           7.57e-001


==> cardp200_v2.txt <==
  Iter            obj          diffX          diffY              diffXY
     1     1.5363e+03     1.9542e-00     1.7526e+00          1.7526e+00
     2     3.8446e+02     8.7631e-01     4.2339e-05          8.7628e-01
     3     9.6494e+01     4.3815e-01     4.3761e-05          4.3814e-01
     4     2.4506e+01     2.1907e-01     4.4070e-05          2.1907e-01
     5     6.5093e+00     1.0953e-01     4.4147e-05          1.0953e-01
     6     2.0103e+00     5.4766e-02     4.4170e-05          5.4769e-02
     7     8.8562e-01     2.7383e-02     4.4178e-05          2.7387e-02
     8     6.0444e-01     1.3691e-02     4.4180e-05          1.3698e-02
     9     5.3415e-01     6.8456e-03     4.4181e-05          6.8570e-03
    10     5.1657e-01     3.4229e-03     4.4181e-05          3.4428e-03
    11     5.1217e-01     1.7119e-03     4.4180e-05          1.7482e-03
    12     5.1107e-01     8.5678e-04     4.4179e-05          9.2418e-04
    13     5.1079e-01     4.3009e-04     4.4178e-05          5.4974e-04
    14     5.1071e-01     2.1842e-04     4.4177e-05          4.0439e-04
    15     5.1069e-01     1.1571e-04     4.4176e-05          3.5847e-04
    16     5.1068e-01     6.9361e-05     4.4176e-05          3.4578e-04
    17     5.1067e-01     5.1635e-05     4.4175e-05          3.4241e-04
    18     5.1066e-01     4.6151e-05     4.4174e-05          3.4149e-04
    19     5.1066e-01     4.4674e-05     4.4173e-05          3.4122e-04
    20     5.1065e-01     4.4297e-05     4.4172e-05          3.4114e-04
    21     5.1065e-01     4.4201e-05     4.4171e-05          3.4111e-04
    22     5.1064e-01     4.4177e-05     4.4170e-05          3.4109e-04
    23     5.1064e-01     4.4170e-05     4.4169e-05          3.4108e-04
    24     5.1063e-01     4.4167e-05     4.4168e-05          3.4108e-04
    25     5.1062e-01     4.4166e-05     4.4167e-05          3.4107e-04
    26     5.1062e-01     4.4165e-05     4.4166e-05          3.4107e-04
    27     5.1061e-01     4.4164e-05     4.4165e-05          3.4107e-04
    28     5.1061e-01     4.4163e-05     4.4164e-05          3.4106e-04
    29     5.1060e-01     4.4162e-05     4.4163e-05          3.4106e-04
    30     5.1059e-01     4.4161e-05     4.4162e-05          3.4106e-04
    31     5.1059e-01     4.4160e-05     4.4161e-05          3.4105e-04
    32     5.1058e-01     4.4159e-05     4.4160e-05          3.4105e-04
    33     5.1058e-01     4.4158e-05     4.4159e-05          3.4104e-04
    34     5.1057e-01     4.4157e-05     4.4158e-05          3.4104e-04
    35     5.1056e-01     4.4156e-05     4.4157e-05          3.4104e-04
    36     5.1056e-01     4.4155e-05     4.4156e-05          3.4103e-04
    37     5.1055e-01     4.4154e-05     4.4155e-05          3.4103e-04
    38     5.1055e-01     4.4153e-05     4.4154e-05          3.4103e-04
    39     5.1054e-01     4.4152e-05     4.4153e-05          3.4102e-04
    40     5.1054e-01     4.4151e-05     4.4152e-05          3.4102e-04
    41     5.1053e-01     4.4150e-05     4.4151e-05          3.4102e-04
    42     5.1052e-01     4.4149e-05     4.4150e-05          3.4101e-04
    43     5.1052e-01     4.4148e-05     4.4149e-05          3.4101e-04
    44     5.1051e-01     4.4147e-05     4.4148e-05          3.4101e-04
    45     5.1051e-01     4.4146e-05     4.4147e-05          3.4100e-04
    46     5.1050e-01     4.4145e-05     4.4146e-05          3.4100e-04
    47     5.1049e-01     4.4144e-05     4.4145e-05          3.4099e-04
    48     5.1049e-01     4.4143e-05     4.4144e-05          3.4099e-04
    49     5.1048e-01     4.4142e-05     4.4143e-05          3.4099e-04
    50     5.1048e-01     4.4141e-05     4.4142e-05          3.4098e-04
    51     5.1047e-01     4.4140e-05     4.4141e-05          3.4098e-04
    52     5.1047e-01     4.4139e-05     4.4140e-05          3.4098e-04
    53     5.1046e-01     4.4138e-05     4.4139e-05          3.4097e-04
    54     5.1045e-01     4.4137e-05     4.4138e-05          3.4097e-04
    55     5.1045e-01     4.4136e-05     4.4137e-05          3.4097e-04
    56     5.1044e-01     4.4135e-05     4.4136e-05          3.4096e-04
    57     5.1044e-01     4.4135e-05     4.4135e-05          3.4096e-04
    58     5.1043e-01     4.4134e-05     4.4135e-05          3.4096e-04
    59     5.1042e-01     4.4133e-05     4.4134e-05          3.4095e-04
    60     5.1042e-01     4.4132e-05     4.4133e-05          3.4095e-04
    61     5.1041e-01     4.4131e-05     4.4132e-05          3.4095e-04
    62     5.1041e-01     4.4130e-05     4.4131e-05          3.4094e-04
    63     5.1040e-01     4.4129e-05     4.4130e-05          3.4094e-04
    64     5.1040e-01     4.4128e-05     4.4129e-05          3.4093e-04
    65     5.1039e-01     4.4127e-05     4.4128e-05          3.4093e-04
    66     5.1038e-01     4.4126e-05     4.4127e-05          3.4093e-04
    67     5.1038e-01     4.4125e-05     4.4126e-05          3.4092e-04
    68     5.1037e-01     4.4124e-05     4.4125e-05          3.4092e-04
    69     5.1037e-01     4.4123e-05     4.4124e-05          3.4092e-04
    70     5.1036e-01     4.4122e-05     4.4123e-05          3.4091e-04
    71     5.1035e-01     4.4121e-05     4.4122e-05          3.4091e-04
    72     5.1035e-01     4.4120e-05     4.4121e-05          3.4091e-04
    73     5.1034e-01     4.4119e-05     4.4120e-05          3.4090e-04
    74     5.1034e-01     4.4118e-05     4.4119e-05          3.4090e-04
    75     5.1033e-01     4.4117e-05     4.4118e-05          3.4090e-04
    76     5.1033e-01     4.4116e-05     4.4117e-05          3.4089e-04
    77     5.1032e-01     4.4115e-05     4.4116e-05          3.4089e-04
    78     5.1031e-01     4.4114e-05     4.4115e-05          3.4089e-04
    79     5.1031e-01     4.4113e-05     4.4114e-05          3.4088e-04
    80     5.1030e-01     4.4112e-05     4.4113e-05          3.4088e-04
    81     5.1030e-01     4.4111e-05     4.4112e-05          3.4088e-04
    82     5.1029e-01     4.4110e-05     4.4111e-05          3.4087e-04
    83     5.1028e-01     4.4109e-05     4.4110e-05          3.4087e-04
    84     5.1028e-01     4.4108e-05     4.4109e-05          3.4086e-04
    85     5.1027e-01     4.4107e-05     4.4108e-05          3.4086e-04
    86     5.1027e-01     4.4106e-05     4.4107e-05          3.4086e-04
    87     5.1026e-01     4.4105e-05     4.4106e-05          3.4085e-04
    88     5.1026e-01     4.4104e-05     4.4105e-05          3.4085e-04
    89     5.1025e-01     4.4103e-05     4.4104e-05          3.4085e-04
    90     5.1024e-01     4.4102e-05     4.4103e-05          3.4084e-04
    91     5.1024e-01     4.4101e-05     4.4102e-05          3.4084e-04
    92     5.1023e-01     4.4100e-05     4.4101e-05          3.4084e-04
    93     5.1023e-01     4.4099e-05     4.4100e-05          3.4083e-04
    94     5.1022e-01     4.4098e-05     4.4099e-05          3.4083e-04
    95     5.1021e-01     4.4097e-05     4.4098e-05          3.4083e-04
    96     5.1021e-01     4.4096e-05     4.4097e-05          3.4082e-04
    97     5.1020e-01     4.4096e-05     4.4096e-05          3.4082e-04
    98     5.1020e-01     4.4095e-05     4.4096e-05          3.4082e-04
    99     5.1019e-01     4.4094e-05     4.4095e-05          3.4081e-04
   100     5.1019e-01     4.4093e-05     4.4094e-05          3.4081e-04


==> elec_card_cos_score.txt <==
    n            card100    card125   card150   card175    card200     cardnosp    stdvar
    25.00000     0.62344     0.64376   0.67090   0.68425   0.69156     0.69988     0.7
    50.00000     0.62897     0.64872   0.67332   0.68442   0.69175     0.69979     0.7
    75.00000     0.63092     0.65089   0.67423   0.68585   0.69191     0.69952     0.7
   100.00000     0.63332     0.65267   0.67593   0.68676   0.69285     0.69967     0.7


   
   
   


==> elec_card_normalized_error.txt <==
    n            card100    card125   card150   card175    card200     cardnosp    stdvar
   25.0000    0.8821    0.8462    0.8002    0.7753    0.7601    0.7491    0.7500
   50.0000    0.8711    0.8379    0.7961    0.7746    0.7607    0.7493    0.7500
   75.0000    0.8650    0.8331    0.7925    0.7732    0.7596    0.7491    0.7500
  100.0000    0.8627    0.8321    0.7919    0.7734    0.7602    0.7497    0.7500

   
  
   

   


==> rankp200Eig_v2.txt <==
 Index           eigA        eigAest
     1     2.1316e-01     2.2004e-01
     2     1.9605e-01     2.2004e-01
     3     1.9605e-01     1.9811e-01
     4     1.7731e-01     1.7232e-01
     5     1.3703e-01     1.7174e-01
     6     1.3703e-01     1.5383e-01
     7     1.3564e-01     1.3951e-01
     8     1.3564e-01     1.3951e-01
     9     1.2986e-01     1.3391e-01
    10     1.0511e-01     1.3391e-01
    11     1.0511e-01     1.1930e-01
    12     1.0329e-01     1.1930e-01
    13     1.0329e-01     1.1064e-01
    14     9.9611e-02     1.1064e-01
    15     8.7855e-02     1.0830e-01
    16     8.7855e-02     1.0812e-01
    17     7.2578e-02     1.0812e-01
    18     7.2578e-02     1.0748e-01
    19     6.9345e-02     6.7993e-02
    20     6.9345e-02     6.7993e-02
    21     5.0592e-02     6.0242e-02
    22     3.0601e-02     6.0242e-02
    23     1.0369e-02     5.6845e-02
    24     1.0369e-02     5.6307e-02
    25     7.0149e-04     1.0970e-02
    26     1.2331e-14     9.4686e-16
    27     2.9616e-15     9.4686e-16
    28     1.0253e-15     6.8817e-16
    29     5.9254e-16     5.9351e-16
    30     5.7201e-16     5.9351e-16
    31     5.7201e-16     4.8376e-16
    32     4.0447e-16     3.8303e-16
    33     2.8944e-16     3.8303e-16
    34     2.8944e-16     3.4835e-16
    35     2.5358e-16     3.4835e-16
    36     2.5358e-16     2.5025e-16
    37     2.2802e-16     2.4429e-16
    38     2.2802e-16     2.4429e-16
    39     2.1712e-16     2.3790e-16
    40     2.1309e-16     2.3790e-16
    41     2.0454e-16     2.3088e-16
    42     2.0454e-16     2.3088e-16
    43     1.9598e-16     2.0259e-16
    44     1.9598e-16     2.0259e-16
    45     1.9546e-16     1.9998e-16
    46     1.9546e-16     1.9489e-16
    47     1.9364e-16     1.9489e-16
    48     1.9364e-16     1.7884e-16
    49     1.6928e-16     1.7547e-16
    50     1.6928e-16     1.7547e-16
    51     1.6591e-16     1.7265e-16
    52     1.6013e-16     1.7265e-16
    53     1.6013e-16     1.6150e-16
    54     1.5829e-16     1.6150e-16
    55     1.5829e-16     1.6079e-16
    56     1.5728e-16     1.5014e-16
    57     1.3465e-16     1.5014e-16
    58     1.3465e-16     1.4446e-16
    59     1.2717e-16     1.3200e-16
    60     1.2717e-16     1.3200e-16
    61     1.2618e-16     1.3187e-16
    62     1.2618e-16     1.3187e-16
    63     1.1475e-16     1.2735e-16
    64     1.1475e-16     1.2735e-16
    65     1.1216e-16     1.2291e-16
    66     1.1216e-16     1.2291e-16
    67     1.0964e-16     1.1767e-16
    68     1.0964e-16     1.1767e-16
    69     1.0231e-16     1.1322e-16
    70     1.0231e-16     1.1322e-16
    71     9.8626e-17     1.1292e-16
    72     9.8626e-17     1.1292e-16
    73     9.8550e-17     1.1198e-16
    74     9.8550e-17     1.0966e-16
    75     9.1956e-17     1.0966e-16
    76     9.1956e-17     1.0729e-16
    77     9.0883e-17     1.0729e-16
    78     9.0883e-17     1.0466e-16
    79     8.8890e-17     1.0466e-16
    80     8.8890e-17     1.0113e-16
    81     8.7729e-17     1.0113e-16
    82     8.7729e-17     9.5210e-17
    83     8.3322e-17     9.5210e-17
    84     8.3322e-17     9.4219e-17
    85     8.2553e-17     9.4219e-17
    86     8.2553e-17     9.3942e-17
    87     7.9919e-17     9.1788e-17
    88     7.9919e-17     9.1788e-17
    89     7.9880e-17     8.6436e-17
    90     7.9880e-17     8.6436e-17
    91     7.3412e-17     8.5820e-17
    92     7.3412e-17     8.0400e-17
    93     7.2568e-17     8.0400e-17
    94     7.0196e-17     8.0209e-17
    95     6.9780e-17     8.0209e-17
    96     6.9780e-17     7.9772e-17
    97     6.8656e-17     7.7554e-17
    98     6.8656e-17     7.7554e-17
    99     6.8147e-17     7.7545e-17
   100     6.8147e-17     7.7545e-17
   101     6.4311e-17     7.5721e-17
   102     6.4311e-17     7.5721e-17
   103     6.0130e-17     7.2063e-17
   104     6.0130e-17     7.2063e-17
   105     5.9475e-17     6.9418e-17
   106     5.9475e-17     6.9367e-17
   107     5.6137e-17     6.9118e-17
   108     5.6137e-17     6.9118e-17
   109     5.5985e-17     6.8166e-17
   110     5.5985e-17     6.8166e-17
   111     5.5776e-17     6.5215e-17
   112     5.5776e-17     6.5215e-17
   113     5.5208e-17     5.9097e-17
   114     5.5208e-17     5.9097e-17
   115     5.4513e-17     5.7260e-17
   116     5.4513e-17     5.7210e-17
   117     5.4346e-17     5.7210e-17
   118     5.4346e-17     5.7180e-17
   119     5.2824e-17     5.7180e-17
   120     5.0736e-17     5.6600e-17
   121     5.0736e-17     5.6600e-17
   122     5.0517e-17     5.6094e-17
   123     4.9512e-17     5.6094e-17
   124     4.9512e-17     5.5910e-17
   125     4.8259e-17     5.5910e-17
   126     4.8259e-17     5.4684e-17
   127     4.8160e-17     5.4684e-17
   128     4.8160e-17     5.4175e-17
   129     4.8153e-17     5.4175e-17
   130     4.8153e-17     5.3366e-17
   131     4.7171e-17     5.3366e-17
   132     4.6790e-17     5.0921e-17
   133     4.6790e-17     5.0921e-17
   134     4.6438e-17     5.0200e-17
   135     4.6438e-17     5.0200e-17
   136     4.4912e-17     5.0128e-17
   137     4.4912e-17     5.0128e-17
   138     4.3675e-17     4.8877e-17
   139     4.3675e-17     4.8877e-17
   140     4.0672e-17     4.8403e-17
   141     4.0672e-17     4.8403e-17
   142     3.9060e-17     4.6481e-17
   143     3.9060e-17     4.6481e-17
   144     3.8712e-17     4.3074e-17
   145     3.8712e-17     4.3074e-17
   146     3.8514e-17     4.1562e-17
   147     3.8514e-17     4.1562e-17
   148     3.6813e-17     4.0911e-17
   149     3.6813e-17     4.0911e-17
   150     3.6125e-17     4.0803e-17
   151     3.6125e-17     4.0803e-17
   152     3.5603e-17     3.7678e-17
   153     3.5603e-17     3.7678e-17
   154     3.5443e-17     3.7648e-17
   155     3.5443e-17     3.7648e-17
   156     3.5022e-17     3.6630e-17
   157     3.4374e-17     3.6630e-17
   158     3.4374e-17     3.4663e-17
   159     3.3675e-17     3.4663e-17
   160     3.3675e-17     3.4465e-17
   161     3.1906e-17     3.4465e-17
   162     3.1906e-17     3.3168e-17
   163     3.1323e-17     3.3168e-17
   164     3.1323e-17     3.1370e-17
   165     3.0259e-17     3.1370e-17
   166     3.0259e-17     3.1124e-17
   167     2.8852e-17     3.1124e-17
   168     2.8852e-17     3.0252e-17
   169     2.7452e-17     2.8944e-17
   170     2.7452e-17     2.8944e-17
   171     2.5784e-17     2.6898e-17
   172     2.5784e-17     2.5926e-17
   173     2.5154e-17     2.5510e-17
   174     2.4308e-17     2.5510e-17
   175     2.4308e-17     2.4269e-17
   176     2.4065e-17     2.4269e-17
   177     2.4065e-17     2.4175e-17
   178     2.3926e-17     2.4175e-17
   179     2.3926e-17     2.3010e-17
   180     2.3478e-17     2.3010e-17
   181     2.1453e-17     2.2186e-17
   182     2.1453e-17     2.2186e-17
   183     1.9951e-17     2.2025e-17
   184     1.9951e-17     2.2025e-17
   185     1.9108e-17     2.1775e-17
   186     1.9108e-17     2.1775e-17
   187     1.8673e-17     2.0411e-17
   188     1.8673e-17     2.0411e-17
   189     1.8449e-17     1.8632e-17
   190     1.8449e-17     1.6608e-17
   191     1.2869e-17     1.6608e-17
   192     1.2695e-17     1.5756e-17
   193     1.1636e-17     1.5756e-17
   194     1.1636e-17     1.4838e-17
   195     8.7135e-18     1.4838e-17
   196     8.7135e-18     9.9740e-18
   197     7.0397e-18     8.9104e-18
   198     7.0094e-18     8.9104e-18
   199     4.2414e-18     5.1193e-18
   200     1.0154e-18     1.8079e-18


==> rankp200_v2.txt <==
  Iter            obj          diffX          diffY              diffXY
     1     1.4969e+03     7.2639e-00     1.7300e+00          1.7300e+00
     2     3.7460e+02     8.6499e-01     2.2580e-05          8.6498e-01
     3     9.4023e+01     4.3249e-01     2.3562e-05          4.3249e-01
     4     2.3880e+01     2.1625e-01     2.3733e-05          2.1624e-01
     5     6.3444e+00     1.0812e-01     2.3756e-05          1.0812e-01
     6     1.9605e+00     5.4061e-02     2.3756e-05          5.4061e-02
     7     8.6457e-01     2.7030e-02     2.3754e-05          2.7031e-02
     8     5.9058e-01     1.3515e-02     2.3753e-05          1.3516e-02
     9     5.2208e-01     6.7576e-03     2.3752e-05          6.7590e-03
    10     5.0495e-01     3.3789e-03     2.3752e-05          3.3814e-03
    11     5.0067e-01     1.6896e-03     2.3751e-05          1.6944e-03
    12     4.9960e-01     8.4503e-04     2.3751e-05          8.5450e-04
    13     4.9933e-01     4.2301e-04     2.3751e-05          4.4137e-04
    14     4.9926e-01     2.1250e-04     2.3751e-05          2.4681e-04
    15     4.9924e-01     1.0822e-04     2.3750e-05          1.6556e-04
    16     4.9924e-01     5.7889e-05     2.3750e-05          1.3791e-04
    17     4.9923e-01     3.5508e-05     2.3750e-05          1.3005e-04
    18     4.9923e-01     2.7171e-05     2.3750e-05          1.2800e-04
    19     4.9923e-01     2.4649e-05     2.3750e-05          1.2747e-04
    20     4.9923e-01     2.3977e-05     2.3749e-05          1.2734e-04
    21     4.9923e-01     2.3806e-05     2.3749e-05          1.2730e-04
    22     4.9922e-01     2.3763e-05     2.3749e-05          1.2729e-04
    23     4.9922e-01     2.3752e-05     2.3749e-05          1.2729e-04
    24     4.9922e-01     2.3749e-05     2.3749e-05          1.2729e-04
    25     4.9922e-01     2.3749e-05     2.3748e-05          1.2729e-04
    26     4.9922e-01     2.3748e-05     2.3748e-05          1.2729e-04
    27     4.9922e-01     2.3748e-05     2.3748e-05          1.2729e-04
    28     4.9921e-01     2.3748e-05     2.3748e-05          1.2729e-04
    29     4.9921e-01     2.3747e-05     2.3747e-05          1.2729e-04
    30     4.9921e-01     2.3747e-05     2.3747e-05          1.2729e-04
    31     4.9921e-01     2.3747e-05     2.3747e-05          1.2729e-04
    32     4.9921e-01     2.3747e-05     2.3747e-05          1.2729e-04
    33     4.9921e-01     2.3747e-05     2.3747e-05          1.2729e-04
    34     4.9920e-01     2.3746e-05     2.3746e-05          1.2729e-04
    35     4.9920e-01     2.3746e-05     2.3746e-05          1.2729e-04
    36     4.9920e-01     2.3746e-05     2.3746e-05          1.2729e-04
    37     4.9920e-01     2.3746e-05     2.3746e-05          1.2729e-04
    38     4.9920e-01     2.3746e-05     2.3746e-05          1.2729e-04
    39     4.9920e-01     2.3745e-05     2.3745e-05          1.2729e-04
    40     4.9919e-01     2.3745e-05     2.3745e-05          1.2729e-04
    41     4.9919e-01     2.3745e-05     2.3745e-05          1.2729e-04
    42     4.9919e-01     2.3745e-05     2.3745e-05          1.2729e-04
    43     4.9919e-01     2.3745e-05     2.3745e-05          1.2729e-04
    44     4.9919e-01     2.3744e-05     2.3744e-05          1.2729e-04
    45     4.9919e-01     2.3744e-05     2.3744e-05          1.2729e-04
    46     4.9918e-01     2.3744e-05     2.3744e-05          1.2729e-04
    47     4.9918e-01     2.3744e-05     2.3744e-05          1.2729e-04
    48     4.9918e-01     2.3743e-05     2.3744e-05          1.2729e-04
    49     4.9918e-01     2.3743e-05     2.3743e-05          1.2729e-04
    50     4.9918e-01     2.3743e-05     2.3743e-05          1.2729e-04
    51     4.9918e-01     2.3743e-05     2.3743e-05          1.2729e-04
    52     4.9917e-01     2.3743e-05     2.3743e-05          1.2729e-04
    53     4.9917e-01     2.3742e-05     2.3742e-05          1.2729e-04
    54     4.9917e-01     2.3742e-05     2.3742e-05          1.2729e-04
    55     4.9917e-01     2.3742e-05     2.3742e-05          1.2729e-04
    56     4.9917e-01     2.3742e-05     2.3742e-05          1.2729e-04
    57     4.9917e-01     2.3742e-05     2.3742e-05          1.2729e-04
    58     4.9916e-01     2.3741e-05     2.3741e-05          1.2729e-04
    59     4.9916e-01     2.3741e-05     2.3741e-05          1.2729e-04
    60     4.9916e-01     2.3741e-05     2.3741e-05          1.2729e-04
    61     4.9916e-01     2.3741e-05     2.3741e-05          1.2729e-04
    62     4.9916e-01     2.3741e-05     2.3741e-05          1.2729e-04
    63     4.9916e-01     2.3740e-05     2.3740e-05          1.2729e-04
    64     4.9915e-01     2.3740e-05     2.3740e-05          1.2729e-04
    65     4.9915e-01     2.3740e-05     2.3740e-05          1.2729e-04
    66     4.9915e-01     2.3740e-05     2.3740e-05          1.2729e-04
    67     4.9915e-01     2.3740e-05     2.3740e-05          1.2729e-04
    68     4.9915e-01     2.3739e-05     2.3739e-05          1.2729e-04
    69     4.9915e-01     2.3739e-05     2.3739e-05          1.2729e-04
    70     4.9914e-01     2.3739e-05     2.3739e-05          1.2729e-04
    71     4.9914e-01     2.3739e-05     2.3739e-05          1.2729e-04
    72     4.9914e-01     2.3738e-05     2.3738e-05          1.2729e-04
    73     4.9914e-01     2.3738e-05     2.3738e-05          1.2729e-04
    74     4.9914e-01     2.3738e-05     2.3738e-05          1.2729e-04
    75     4.9913e-01     2.3738e-05     2.3738e-05          1.2729e-04
    76     4.9913e-01     2.3738e-05     2.3738e-05          1.2729e-04
    77     4.9913e-01     2.3737e-05     2.3737e-05          1.2729e-04
    78     4.9913e-01     2.3737e-05     2.3737e-05          1.2729e-04
    79     4.9913e-01     2.3737e-05     2.3737e-05          1.2729e-04
    80     4.9913e-01     2.3737e-05     2.3737e-05          1.2729e-04
    81     4.9912e-01     2.3737e-05     2.3737e-05          1.2729e-04
    82     4.9912e-01     2.3736e-05     2.3736e-05          1.2729e-04
    83     4.9912e-01     2.3736e-05     2.3736e-05          1.2729e-04
    84     4.9912e-01     2.3736e-05     2.3736e-05          1.2729e-04
    85     4.9912e-01     2.3736e-05     2.3736e-05          1.2729e-04
    86     4.9912e-01     2.3736e-05     2.3736e-05          1.2729e-04
    87     4.9911e-01     2.3735e-05     2.3735e-05          1.2729e-04
    88     4.9911e-01     2.3735e-05     2.3735e-05          1.2729e-04
    89     4.9911e-01     2.3735e-05     2.3735e-05          1.2729e-04
    90     4.9911e-01     2.3735e-05     2.3735e-05          1.2729e-04
    91     4.9911e-01     2.3735e-05     2.3735e-05          1.2729e-04
    92     4.9911e-01     2.3734e-05     2.3734e-05          1.2729e-04
    93     4.9910e-01     2.3734e-05     2.3734e-05          1.2729e-04
    94     4.9910e-01     2.3734e-05     2.3734e-05          1.2729e-04
    95     4.9910e-01     2.3734e-05     2.3734e-05          1.2729e-04
    96     4.9910e-01     2.3733e-05     2.3734e-05          1.2729e-04
    97     4.9910e-01     2.3733e-05     2.3733e-05          1.2729e-04
    98     4.9910e-01     2.3733e-05     2.3733e-05          1.2729e-04
    99     4.9909e-01     2.3733e-05     2.3733e-05          1.2729e-04
   100     4.9909e-01     2.3733e-05     2.3733e-05          1.2729e-04

